A Tree Clock Data Structure for Causal Orderings in Concurrent Executions

Dynamic techniques are a scalable and effective way to analyze concurrent programs. Instead of analyzing all behaviors of a program, these techniques detect errors by focusing on a single program execution. Often a crucial step in these techniques is to define a causal ordering between events in the execution, which is then computed using vector clocks, a simple data structure that stores logical times of threads. The two basic operations of vector clocks, namely join and copy, require $\Theta(k)$ time, where $k$ is the number of threads. Thus they are a computational bottleneck when $k$ is large. In this work, we introduce tree clocks, a new data structure that replaces vector clocks for computing causal orderings in program executions. Joining and copying tree clocks takes time that is roughly proportional to the number of entries being modified, and hence the two operations do not suffer the a-priori $\Theta(k)$ cost per application. We show that when used to compute the classic happens-before (HB) partial order, tree clocks are optimal, in the sense that no other data structure can lead to smaller asymptotic running time. Moreover, we demonstrate that tree clocks can be used to compute other partial orders, such as schedulable-happens-before (SHB) and the standard Mazurkiewicz (MAZ) partial order, and thus are a versatile data structure. Our experiments show that just by replacing vector clocks with tree clocks, the computation becomes from $2.02 \times$ faster (MAZ) to $2.66 \times$ (SHB) and $2.97 \times$ (HB) on average per benchmark. These results illustrate that tree clocks have the potential to become a standard data structure with wide applications in concurrent analyses.

==> TODO.txt <==
4. Rewrite the definition of races
1. Change Sync to acrl
2. Change Variable to Decor
3. In Sec 2.2, describe advantages of vector clocks:
	a. quick check
	b. distributed implementation with little synchronization
5. Concept of local time --- number of important events (message send events) in that thread.
6. say complexity of all VC operations in terms of threads
7. Tree timestamps?
8. VC algorithms do these operations in place, so we do some in place operations with tree-clocks, allowing us to reuse some of the work that has already been done
9. In tree clock figures, use t1, t2 instead of 1, 2, ...


==> direct-indirect.txt <==
1. Like VCs, TCs are data structures
2. Unlike flat VCs, they are hierarchical
3. Before we present formal details, let us outline some preiniples that have motivated the design of this data struture
4. Both the principles attempt to cover up for the linear time taken during join, in cases when it is not required

A. Global monotonicity. 
Recall that Algo 1 maintains a datastrucutr C_t that is intuitively t's view of other threads.
The VC data structure does not however explicitly expose how some thread t got to know another thread u.
Let us consider how access to this fine-grained information can rduce the cost of updates at join.
Consider the event e7 at which t4 gets its information from the C_l3 clock, containing the most recent view of t3 = [1, 1, 2, 0]. Before this join t4's view is [1,1,1,1].
A vC join performs 4 operations. 
Now, suppose that in addition to these timestamps, the data structure also maintains how the views were updated --- t4 was made aware of t1 via the event e4 of t2.
Similarly, t3 was made aware of t1 via event e2 of t2.
In particular, t4 is aware of a more recent view of t2 as compared to what t3 is providing. Thus, t4 must already be aware of all the information about t1 that t3 can possibly provide, thereby letting us avoid the vacuous update of t'1s component in the timestamp of t4, allowing us to perform the update faster.
We will show that in TCs, this information is readily available thanks to the hierarchical structure,
and often the saving is beyond just one component.

B. 
Besides the information about "how the view of a thread was updated", if we also have access to "when was the view of a thread updated", we can  further reduce the cost of data structure update.
Consider the trace in fig 2. Here, the view of t4 is updated, both times using the view of t3 (once using the clock Cl2 and then using Cl3).
At the time of second update, a VC join would perform an O(k) operation.
At this point however, t4 already knows of the information that it got from t3 in the first join, and the additional work of copying the t1 and t2 components of the view of t4 is redundant because t3's view of t1 and t2 have not been updated since.

==> figures/average.csv <==
name,HB (TC),HB (VC),HB (VC) / HB (TC),HB-NR (TC),HB-NR (VC),HB-NR (VC) / HB-NR (TC),SHB (TC),SHB (VC),SHB (VC) / SHB (TC),SHB-NR (TC),SHB-NR (VC),SHB-NR (VC) / SHB-NR (TC),Maz-NR (TC),Maz-NR (VC),Maz-NR (VC) / Maz-NR (TC),Maz (TC),Maz (VC),Maz (VC) / Maz (TC),light-grey-area,dark-grey-area,threads,locks,variables,events,sync-events,vc-work
,,,,,,,,,,,,,,,,,,,,,,,,,,
CoMD#CoMD-omp-task#174M_events_16_threads,37522.000,39159.667,1.044,211.333,212.667,1.006,54310.000,151531.000,2.790,31219.333,111057.000,3.557,93357.333,223506.667,2.394,93071.333,225132.000,2.419,1732823,1401310,56,114,66118,175103691,204763,11466728
CoMD#CoMD-omp-task#175M_events_56_threads,32424.667,33956.667,1.047,190.667,228.333,1.198,55052.333,159003.000,2.888,31402.333,110654.667,3.524,102410.000,222318.667,2.171,86354.000,209071.667,2.421,1732823,1401310,56,114,66118,175103691,204763,11466728
CoMD#CoMD-omp-task-deps#174M_events_16_threads,39062.667,30622.667,0.784,125.667,108.333,0.862,40384.000,75674.667,1.874,25438.333,56886.000,2.236,67819.333,105831.667,1.560,75740.667,113419.667,1.497,176759,116755,16,34,62953,174109312,56383,902128
CoMD#CoMD-omp-task-deps#175M_events_56_threads,34481.667,36971.667,1.072,215.333,242.333,1.125,59320.667,164120.333,2.767,33352.333,111211.667,3.334,91266.333,220543.667,2.416,84343.333,188882.667,2.239,1732240,1400946,56,114,66121,175103832,204823,11470088
CoMD#CoMD-omp-taskloop#251M_events_16_threads,55022.333,43449.667,0.790,55.333,36.333,0.657,60096.000,118533.000,1.972,37203.333,76397.333,2.054,124483.667,173637.333,1.395,109520.333,169287.000,1.546,12396,9290,16,35,3954607,251456705,2684,42944
CoMD#CoMD-omp-taskloop#251M_events_56_threads,57058.667,54966.333,0.963,126.333,63.333,0.501,85691.000,263197.000,3.071,43995.667,188400.333,4.282,141917.667,404740.333,2.852,125611.333,312990.667,2.492,84873,62676,56,115,3956987,251483221,8630,483280
CoMD#CoMD-openmp#174M_events_16_threads,32380.667,44227.000,1.366,104.333,101.000,0.968,40265.667,78177.000,1.942,21824.333,52438.667,2.403,70702.000,107919.667,1.526,59532.000,90475.000,1.520,177065,116980,16,34,62964,174109423,56431,902896
CoMD#CoMD-openmp#175M_events_56_threads,31994.333,37585.000,1.175,186.667,238.667,1.279,57483.000,164135.000,2.855,32988.000,117804.333,3.571,88270.333,219235.667,2.484,67370.333,198479.500,2.946,1733223,1401774,56,114,66119,175103649,204745,11465720
DRACC#DRACC_OMP_009_Counter_wrong_critical_yes#135M_events_16_threads,18539.667,21960.000,1.184,10876.333,13202.333,1.214,32609.333,39146.667,1.200,18612.667,29210.333,1.569,47216.333,52573.000,1.113,25795.000,42180.667,1.635,320750548,238001046,16,36,971,135038112,60000231,960003696
DRACC#DRACC_OMP_010_Counter_wrong_critical_Intra_yes#135M_events_16_threads,17581.333,24663.667,1.403,10634.000,14230.000,1.338,28710.333,41161.667,1.434,20401.667,32140.667,1.575,41331.000,46919.000,1.135,24462.667,42970.000,1.757,318084881,235983454,16,36,971,135038112,60000231,960003696
DRACC#DRACC_OMP_011_Counter_wrong_critical_Inter_yes#135M_events_16_threads,11272.333,17572.333,1.559,3827.333,10856.667,2.837,10932.333,30141.333,2.757,7340.000,32757.333,4.463,17333.000,47483.667,2.739,16723.667,36086.000,2.158,60001248,30001075,16,21,853,135037676,60000247,960003952
DRACC#DRACC_OMP_012_Counter_wrong_critical_simd_yes#105M_events_16_threads,14692.667,15645.333,1.065,486.000,445.000,0.916,115977.333,32694.000,0.282,62604.000,14270.333,0.228,28485.000,40634.333,1.427,51493.333,96337.333,1.871,6878628,5125945,16,36,1482,104939135,1200231,19203696
DRACC#DRACC_OMP_013_Counter_wrong_critical_simd_Intra_yes#105M_events_16_threads,15344.667,25657.333,1.672,498.000,596.333,1.197,89590.667,32088.333,0.358,63291.333,13982.000,0.221,29292.000,41681.667,1.423,55261.000,68858.333,1.246,6876290,5118269,16,36,1480,104939135,1200231,19203696
DRACC#DRACC_OMP_014_Counter_wrong_critical_simd_Inter_yes#105M_events_16_threads,11794.667,11857.667,1.005,187.667,401.000,2.137,15643.667,19953.333,1.275,9099.667,13428.000,1.476,14861.667,36770.000,2.474,27488.000,56922.667,2.071,1201248,601075,16,21,1362,104938699,1200247,19203952
DRACC#DRACC_OMP_015_Counter_wrong_lock_yes#135M_events_16_threads,21332.333,21528.000,1.009,12080.000,13050.333,1.080,32386.667,38342.667,1.184,18400.333,29245.000,1.589,46591.667,61460.667,1.319,25589.000,76998.333,3.009,314047141,232922115,16,36,971,135038111,60000231,960003696
DRACC#DRACC_OMP_016_Counter_wrong_lock_Intra_yes#135M_events_16_threads,20540.000,19531.000,0.951,12264.000,11857.667,0.967,33388.333,44027.667,1.319,18289.000,29934.333,1.637,46738.333,53623.667,1.147,43031.333,53602.000,1.246,319821978,237309986,16,36,971,135038112,60000231,960003696
DRACC#DRACC_OMP_017_Counter_wrong_lock_Inter_yes#135M_events_16_threads,12772.667,15384.667,1.204,4413.000,9778.333,2.216,11219.667,33832.000,3.015,7176.000,29091.000,4.054,17493.667,45480.667,2.600,17385.000,45730.333,2.630,60001248,30001075,16,21,853,135037675,60000247,960003952
DRACC#DRACC_OMP_017_Counter_wrong_lock_Inter_yes#27M_events_16_threads,2510.667,4890.333,1.948,808.333,2796.667,3.460,2550.333,6907.333,2.708,1612.333,6021.667,3.735,4849.667,11824.000,2.438,4187.333,9324.000,2.227,12001248,6001075,16,21,853,27037675,12000247,192003952
DRACC#DRACC_OMP_018_Counter_wrong_lock_simd_yes#105M_events_16_threads,15015.667,14647.333,0.975,518.667,428.333,0.826,110492.667,32119.000,0.291,57211.333,13842.667,0.242,29195.000,43537.667,1.491,76857.500,94373.667,1.228,6860923,5109829,16,36,1482,104939135,1200231,19203696
DRACC#DRACC_OMP_019_Counter_wrong_lock_simd_Intra_yes#105M_events_16_threads,22513.333,14556.333,0.647,647.667,413.667,0.639,90240.667,38485.000,0.426,64406.000,14062.333,0.218,28542.000,40113.667,1.405,52590.000,87825.667,1.670,6848799,5101372,16,36,1482,104939135,1200231,19203696
DRACC#DRACC_OMP_020_Counter_wrong_lock_simd_Inter_yes#105M_events_16_threads,11791.333,12221.333,1.036,293.333,391.000,1.333,14470.667,19442.000,1.344,8746.333,13232.333,1.513,15315.000,38074.000,2.486,29183.333,54477.667,1.867,1201248,601075,16,21,1364,104938699,1200247,19203952
DataRaceBench#DRB062-matrixvector2-orig-no#184M_events_16_threads,52146.333,52157.667,1.000,117.667,172.667,1.467,59841.000,101513.333,1.696,40177.667,76023.333,1.892,#DIV/0!,#DIV/0!,#DIV/0!,275769.667,481053.000,1.744,612551,204473,16,33,6970,183853436,408145,6530320
DataRaceBench#DRB062-matrixvector2-orig-no#193M_events_56_threads,74935.333,58224.000,0.777,422.667,697.333,1.650,85932.333,265642.333,3.091,51032.000,165933.000,3.252,#DIV/0!,#DIV/0!,#DIV/0!,#DIV/0!,#DIV/0!,#DIV/0!,2058438,688882,56,113,9009,193219688,1369575,76696200
DataRaceBench#DRB105-taskwait-orig-no#134M_events_16_threads,19495.333,22161.667,1.137,2116.000,5527.000,2.612,23241.333,45116.000,1.941,13683.333,33546.667,2.452,40946.667,77831.333,1.901,41396.333,69453.000,1.678,42317318,14113301,16,33,3244,133970853,28196802,451148832
DataRaceBench#DRB105-taskwait-orig-no#134M_events_56_threads,25026.333,34915.667,1.395,3112.000,14045.667,4.513,30607.333,93178.333,3.044,17770.667,87266.333,4.911,47909.333,160502.667,3.350,52706.333,161895.333,3.072,42571440,14293183,56,113,9689,133973291,28197158,1579040848
DataRaceBench#DRB106-taskwaitmissing-orig-yes#134M_events_16_threads,20571.667,23394.333,1.137,2424.000,5910.000,2.438,23075.667,47913.667,2.076,14289.667,33629.333,2.353,36374.667,76121.333,2.093,52678.667,73358.333,1.393,42301897,14103359,16,33,3578,133971928,28196881,451150096
DataRaceBench#DRB106-taskwaitmissing-orig-yes#134M_events_56_threads,23066.333,33232.333,1.441,2889.667,12928.000,4.474,26616.000,90527.000,3.401,16662.000,78943.000,4.738,47663.667,161061.333,3.379,56720.333,148086.333,2.611,42341396,14134476,56,113,10956,133976740,28197417,1579055352
DataRaceBench#DRB110-ordered-orig-no#120M_events_16_threads,9186.000,12477.000,1.358,1693.000,5139.333,3.036,13917.667,34564.667,2.484,8127.667,23359.333,2.874,22479.000,40876.333,1.818,17708.667,47821.667,2.700,45001020,15000824,16,36,775,120038412,30000250,480004000
DataRaceBench#DRB110-ordered-orig-no#120M_events_56_threads,9552.333,24547.333,2.570,1835.333,14250.333,7.764,18286.000,72071.333,3.941,7215.000,56424.000,7.820,23658.000,95922.333,4.055,27699.000,82046.000,2.962,45006556,15005773,56,116,2334,120044847,30000888,1680049728
DataRaceBench#DRB122-taskundeferred-orig-no#112M_events_16_threads,9403.333,12193.667,1.297,1548.667,4668.333,3.014,11029.000,28679.333,2.600,6514.667,21653.000,3.324,22736.000,40682.667,1.789,18958.667,35808.000,1.889,42001463,14001239,16,33,956,112038171,28000303,448004848
DataRaceBench#DRB122-taskundeferred-orig-no#112M_events_56_threads,10006.667,18933.333,1.892,1526.000,11211.333,7.347,12658.000,56589.667,4.471,7915.667,49682.333,6.276,17966.667,96101.333,5.349,20060.333,90304.000,4.502,42013403,14012574,56,113,2955,112043771,28001063,1568059528
DataRaceBench#DRB123-taskundeferred-orig-yes#112M_events_16_threads,18840.667,16919.333,0.898,5812.667,5766.667,0.992,30111.333,40284.667,1.338,17974.667,25436.000,1.415,50980.000,52764.667,1.035,38368.667,55328.333,1.442,129197082,92714831,16,33,1190,112038200,28000303,448004848
DataRaceBench#DRB123-taskundeferred-orig-yes#112M_events_56_threads,22613.667,29271.667,1.294,10150.333,14774.333,1.456,67712.000,84604.667,1.249,43481.000,61264.333,1.409,120475.667,121082.667,1.005,72541.333,105704.667,1.457,276702813,217373657,56,113,3686,112043862,28001063,1568059528
DataRaceBench#DRB144-critical-missingreduction-orig-gpu-yes#140M_events_16_threads,14745.000,20833.000,1.413,7542.000,12438.667,1.649,22335.000,43381.000,1.942,14553.333,30657.000,2.107,37377.333,57673.333,1.543,20349.000,44949.333,2.209,280048214,220022124,16,35,966,140038106,60000231,960003696
DataRaceBench#DRB148-critical1-orig-gpu-yes#135M_events_16_threads,17880.333,19215.000,1.075,10894.667,11677.000,1.072,38570.000,39619.333,1.027,18688.000,34094.333,1.824,41172.333,53796.333,1.307,36932.333,44581.667,1.207,321789359,238801249,16,36,971,135038111,60000231,960003696
DataRaceBench#DRB150-missinglock1-orig-gpu-yes#112M_events_16_threads,13612.667,14508.333,1.066,6992.333,8845.667,1.265,18853.667,33710.000,1.788,9960.000,25495.333,2.560,29533.667,44810.667,1.517,31877.667,50297.000,1.578,224024260,176008961,16,35,968,112038107,48000231,768003696
DataRaceBench#DRB152-missinglock2-orig-gpu-no#112M_events_16_threads,13185.000,15083.333,1.144,7116.000,8933.000,1.255,17683.667,30017.333,1.697,11331.667,25502.000,2.251,34493.333,45439.667,1.317,18965.667,56030.000,2.954,224022632,176007663,16,35,968,112038107,48000231,768003696
DataRaceBench#DRB154-missinglock3-orig-gpu-no.c#112M_events_16_threads,10260.667,12632.333,1.231,2998.333,7755.667,2.587,9724.000,24532.667,2.523,6221.000,22087.333,3.550,14883.667,34436.333,2.314,18948.000,28109.333,1.483,48001248,24001075,16,20,851,112037674,48000247,768003952
DataRaceBench#DRB155-missingordered-orig-gpu-no#50M_events_16_threads,6954.000,7856.000,1.130,1125.000,2686.667,2.388,8446.000,16712.333,1.979,6264.667,12848.333,2.051,19408.000,25802.000,1.329,11160.667,22668.667,2.031,18002037,6001742,16,36,2000952,50039320,12000375,192006000
DataRaceBench#DRB155-missingordered-orig-gpu-no#50M_events_56_threads,4941.333,10262.000,2.077,895.000,5700.000,6.369,13430.667,35828.000,2.668,7567.000,26797.667,3.541,22778.667,51116.667,2.244,17002.333,42278.000,2.487,18018925,6017754,56,116,2002951,50047946,12001369,672076664
DataRaceBench#DRB176-fib-taskdep-no#1.6B_events_16_threads,257633.000,280969.667,1.091,21594.667,52047.000,2.410,311990.000,563489.333,1.806,200809.000,423951.667,2.111,536014.333,1105655.000,2.063,549281.333,930730.000,1.694,434882938,144974682,17,33,12420,1618618571,289894111,4928199887
DataRaceBench#DRB176-fib-taskdep-no#1.6B_events_56_threads,315699.000,419379.333,1.328,28603.333,131307.000,4.591,420581.000,1249967.333,2.972,277684.333,1032774.000,3.719,712979.667,2116576.000,2.969,766405.667,1800020.333,2.349,435210956,145201694,57,113,41298,1618639825,289894911,16524009927
DataRaceBench#DRB176-fib-taskdep-no#341M_events_16_threads,102173.667,108046.333,1.057,9559.333,20127.333,2.106,113276.667,211338.667,1.866,77709.000,180284.667,2.320,202626.667,358426.667,1.769,220264.000,403712.000,1.833,166122482,55383643,17,33,11739,618284508,110729887,1882408079
DataRaceBench#DRB176-fib-taskdep-no#341M_events_56_threads,123061.667,162310.000,1.319,11150.000,50167.333,4.499,159913.667,488390.667,3.054,105022.333,413951.000,3.942,245816.000,801782.000,3.262,253644.333,724094.667,2.855,166375052,55559937,57,113,38276,618304491,110730687,6311649159
DataRaceBench#DRB176-fib-taskdep-no#90M_events_16_threads,15183.333,15619.000,1.029,1456.000,2989.667,2.053,18006.000,31567.000,1.753,11821.333,24375.667,2.062,28051.000,56850.333,2.027,32424.000,53584.333,1.653,24267878,8101012,17,33,9818,90243282,16155535,274644095
DataRaceBench#DRB176-fib-taskdep-no#90M_events_56_threads,19317.333,23919.333,1.238,1985.667,7464.667,3.759,23110.000,67514.000,2.921,15956.000,56574.667,3.546,39059.333,116138.667,2.973,38342.000,116334.667,3.034,24419424,8211676,57,113,30912,90259926,16156335,920911095
DataRaceBench#DRB177-fib-taskdep-yes#1.6B_events_16_threads,256654.667,326892.667,1.274,22138.000,66837.667,3.019,303422.667,553991.333,1.826,206007.667,423260.667,2.055,502027.000,917100.000,1.827,651954.000,1015541.667,1.558,434872225,144967113,17,33,10478,1618617838,289894111,4928199887
DataRaceBench#DRB177-fib-taskdep-yes#211M_events_16_threads,58486.667,65595.000,1.122,5334.667,12544.333,2.351,70213.000,135513.000,1.930,46574.333,99969.667,2.146,128858.333,233537.667,1.812,152039.000,250609.333,1.648,102669643,34229379,17,33,9301,382136819,68434951,1163394167
DataRaceBench#DRB177-fib-taskdep-yes#382M_events_16_threads,37642.333,43089.667,1.145,3245.333,8483.000,2.614,43037.000,77877.667,1.810,29005.333,60765.667,2.095,72718.333,137718.000,1.894,93017.000,164575.000,1.769,63450405,21153160,17,33,9022,236189961,42295243,719019131
DataRaceBench#DRB177-fib-taskdep-yes#552M_events_16_threads,176567.667,178725.000,1.012,16408.000,32876.667,2.004,193374.000,361649.333,1.870,121910.667,293592.667,2.408,288030.667,594244.000,2.063,467904.333,689555.667,1.474,268768802,89597018,17,33,9977,1000377377,179164531,3045797027
DataRaceBench#DRB177-fib-taskdep-yes#618M_events_16_threads,104232.333,114664.333,1.100,9424.000,22706.333,2.409,115587.333,212840.667,1.841,74957.333,170399.000,2.273,219789.667,373551.333,1.700,267664.333,327347.667,1.223,166123027,55384017,17,33,9837,618283851,110729887,1882408079
DataRaceBench#DRB177-fib-taskdep-yes#618M_events_56_threads,120594.333,153298.667,1.271,11472.333,49188.000,4.288,157960.000,458478.667,2.902,97952.000,393137.333,4.014,242740.333,794306.000,3.272,247976.333,709882.333,2.863,166253520,55480630,57,113,30596,618301156,110730687,6311649159
DataRaceBench#DRB177-fib-taskdep-yes#90M_events_16_threads,15579.333,17711.667,1.137,1488.000,3689.667,2.480,17827.333,33080.000,1.856,10829.667,25620.667,2.366,28813.333,56361.333,1.956,32727.667,56733.333,1.733,24245704,8086568,17,33,8652,90243029,16155535,274644095
DataRaceBench#DRB177-fib-taskdep-yes#90M_events_56_threads,18842.000,22978.667,1.220,1757.000,7045.667,4.010,22087.333,63804.333,2.889,14348.667,53985.667,3.762,36313.667,113567.000,3.127,40919.667,100882.667,2.465,24304282,8133870,57,113,25484,90257868,16156335,920911095
HPCBench#HPCCG#228M_events_16_threads,120290.333,99345.000,0.826,91.000,79.667,0.875,115616.667,176946.667,1.530,83577.667,147698.333,1.767,402159.000,369985.000,0.920,228057.667,293404.667,1.287,106504,40448,16,34,935865,228081407,65487,1047792
HPCBench#HPCCG#230M_events_56_threads,104787.333,107122.000,1.022,151.333,201.000,1.328,133938.667,297550.333,2.222,98677.000,251526.667,2.549,799167.000,633229.667,0.792,289091.333,460289.000,1.592,473412,226434,56,114,938384,229503155,240253,13454168
HPCBench#graph500#171M_events_16_threads,41862.333,43209.333,1.032,85.000,77.667,0.914,41827.333,74827.667,1.789,24497.667,53171.333,2.170,113471.000,132526.667,1.168,93018.333,123912.000,1.332,44128,24697,16,34,228761,171341142,18269,292304
HPCBench#graph500#172M_events_56_threads,41234.667,38975.000,0.945,173.000,143.000,0.827,50114.333,156093.333,3.115,31873.667,131165.000,4.115,209561.667,280468.667,1.338,97087.000,226486.333,2.333,466494,351235,56,114,233371,172488488,97241,5445496
Hunkar_benchmarks#CovidSim#2B_events_16_threads,#DIV/0!,#DIV/0!,#DIV/0!,#VALUE!,#VALUE!,#VALUE!,#DIV/0!,#DIV/0!,#DIV/0!,#DIV/0!,#DIV/0!,#DIV/0!,#DIV/0!,#DIV/0!,#DIV/0!,#DIV/0!,#DIV/0!,#DIV/0!,-,-,-,-,-,-,#VALUE!,#VALUE!
Hunkar_benchmarks#SimpleMOC#170M_events_16_threads,52487.333,50620.333,0.964,2276.333,1484.000,0.652,99261.667,99138.000,0.999,66449.667,68433.667,1.030,200877.000,184993.000,0.921,139185.333,149415.000,1.073,27323354,22031845,16,5035,4291543,170155211,3543657,56698512
NPBS#DC.S#12M_events_16_threads,4472.000,5451.000,1.219,20.667,933.333,45.161,6062.667,6821.667,1.125,4832.333,5931.667,1.227,10954.667,11540.333,1.053,12691.000,17599.667,1.387,1781,1399,16,36,3620972,11713019,425,6800
NPBS#DC.S#12M_events_56_threads,7657.667,5191.667,0.678,3003.667,913.667,0.304,6669.667,10689.667,1.603,4954.000,9254.667,1.868,13583.667,19624.667,1.445,10171.667,21218.000,2.086,15698,13902,56,115,3672993,11711372,1569,87864
NPBS#IS.W#153M_events_16_threads,69265.667,69409.000,1.002,31.667,31.333,0.989,89945.000,121033.000,1.346,64107.667,82791.000,1.291,195262.667,214924.667,1.101,149903.000,187497.667,1.251,4361,2450,16,34,2194618,152945267,1881,30096
NPBS#IS.W#300M_events_56_threads,104825.000,103450.000,0.987,128.000,98.667,0.771,187979.667,332866.667,1.771,118346.333,308077.333,2.603,#DIV/0!,855478.333,#DIV/0!,322761.667,667668.667,2.069,54310,40389,56,114,2270241,300088676,12513,700728
OMPRacer#Kripke#117M_events_16_threads,26544.667,28692.000,1.081,74.333,77.000,1.036,33257.333,52100.333,1.567,20586.333,35334.000,1.716,106956.667,110191.667,1.030,72360.667,92689.667,1.281,194417,119556,16,35,203066,117478070,66587,1065392
OMPRacer#Kripke#119M_events_56_threads,28471.667,25729.667,0.904,232.333,229.000,0.986,43282.000,111931.667,2.586,27931.333,80914.333,2.897,210850.333,235158.667,1.115,92591.000,194565.000,2.101,1635224,1260081,56,116,205849,119160148,249439,13968584
OMPRacer#Lulesh#35M_events_16_threads,10371.667,9663.000,0.932,198.000,184.333,0.931,14518.333,20248.667,1.395,8709.333,13963.333,1.603,30138.667,34522.333,1.145,25527.333,34364.333,1.346,1002372,334485,17,33,159478,35321737,667945,11355065
OMPRacer#Lulesh#52M_events_56_threads,13281.667,15651.667,1.178,329.333,1079.333,3.277,22738.000,52733.333,2.319,18214.000,37535.667,2.061,88102.667,89481.333,1.016,43040.333,72183.667,1.677,3371669,1128952,56,114,163995,52103286,2242439,125576584
OMPRacer#Lulesh#543M_events_16_threads,217343.000,256927.333,1.182,197.333,356.000,1.804,288549.667,393014.333,1.362,187062.667,292447.333,1.563,691991.333,766918.667,1.108,568210.333,733953.333,1.292,1521610,512272,17,34,1301821,543424621,1008181,17139077
OMPRacer#Lulesh#569M_events_56_threads,240541.000,229415.000,0.954,591.333,1846.000,3.122,365622.667,781576.333,2.138,304834.000,591706.333,1.941,1120968.000,1480792.000,1.321,881074.667,1120078.333,1.271,5294518,1851637,57,114,1244666,569549805,3429493,195481101
OMPRacer#QuickSilver#132M_events_16_threads,#DIV/0!,#DIV/0!,#DIV/0!,#VALUE!,#VALUE!,#VALUE!,#DIV/0!,#DIV/0!,#DIV/0!,#DIV/0!,#DIV/0!,#DIV/0!,#DIV/0!,#DIV/0!,#DIV/0!,#DIV/0!,#DIV/0!,#DIV/0!,-,-,-,-,-,-,#VALUE!,#VALUE!
OMPRacer#QuickSilver#133M_events_56_threads,41742.000,38449.667,0.921,148.000,143.000,0.966,64922.000,146831.667,2.262,35844.000,119518.667,3.334,378819.333,281799.667,0.744,98415.667,203410.000,2.067,490851,343921,56,116,914066,132623166,138303,7744968
OMPRacer#RSBench#1.2B_events_16_threads,217233.000,223124.333,1.027,36.667,12.333,0.336,297179.000,469245.667,1.579,186795.000,367183.333,1.966,426400.333,830168.667,1.947,473346.000,829637.000,1.753,1445,1166,16,34,1956521,1282704818,339,5424
OMPRacer#RSBench#1.2B_events_56_threads,226284.333,214832.000,0.949,29.667,30.333,1.022,301450.667,806595.333,2.676,199445.333,710403.333,3.562,514230.667,1383871.667,2.691,445303.333,1389955.333,3.121,10199,9181,56,114,1958566,1282712160,1135,63560
OMPRacer#XSBench#97M_events_16_threads,32697.333,27666.000,0.846,52.333,7.667,0.146,38070.000,55561.000,1.459,32951.000,40194.333,1.220,78780.333,83101.667,1.055,93598.667,104773.000,1.119,1425,1170,16,33,25704213,96614199,321,5136
OMPRacer#XSBench#97M_events_56_threads,28623.000,28288.000,0.988,60.667,24.333,0.401,45465.333,84404.000,1.856,33624.000,72097.333,2.144,85745.000,143466.333,1.673,83946.667,224345.667,2.672,8149,6958,56,114,25706252,96621587,1177,65912
OMPRacer#amg2013#170M_events_18_threads,64549.333,62730.000,0.972,320.333,117.333,0.366,89409.333,129727.000,1.451,52827.000,85952.000,1.627,211467.000,215572.333,1.019,156712.333,216167.333,1.379,111060,44791,18,74,2767034,169893499,66023,1188414
OMPRacer#amg2013#190M_events_58_threads,72512.667,88670.000,1.223,202.000,239.667,1.186,149255.333,274462.667,1.839,110914.000,204404.000,1.843,1275782.000,422524.000,0.331,229332.667,415119.333,1.810,601213,357257,58,154,4515377,189554132,237707,13787006
OMPRacer#miniFE#207M_events_58_threads,94323.667,91624.667,0.971,153.000,179.000,1.170,139005.000,302883.667,2.179,88063.333,273650.000,3.107,530374.000,519044.667,0.979,213975.667,463442.000,2.166,289521,148494,58,154,1164447,206734243,138127,8011366
OMPRacer#miniFE#208M_events_18_threads,91338.667,85444.667,0.935,119.000,93.667,0.787,112908.667,183668.000,1.627,70812.667,148425.333,2.096,314439.333,294392.333,0.936,204802.333,279835.333,1.366,65064,25664,18,74,1166042,207693526,39423,709614
OmpSCR_v2.0#c_LUreduction#136M_events_16_threads,28192.333,23670.333,0.840,94.667,72.000,0.761,35028.000,58620.667,1.674,22560.333,44320.667,1.965,69556.000,97625.000,1.404,71746.000,69379.000,0.967,33852,12468,16,34,181561,136429316,21317,341072
OmpSCR_v2.0#c_LUreduction#137M_events_56_threads,26609.000,28467.000,1.070,107.667,138.000,1.282,45637.667,120856.333,2.648,27856.667,105483.000,3.787,152735.333,194389.333,1.273,92723.000,173166.000,1.868,259802,154834,56,114,183560,136933450,98855,5535880
OmpSCR_v2.0#c_Mandelbrot#116M_events_16_threads,9795.333,10140.667,1.035,24.000,21.333,0.889,12450.333,35087.333,2.818,6820.333,27797.667,4.076,27525.000,50644.667,1.840,27210.000,40792.667,1.499,1362,1074,16,34,3024,115675675,327,5232
OmpSCR_v2.0#c_Mandelbrot#116M_events_56_threads,11000.333,10982.333,0.998,51.667,43.667,0.845,14173.667,78374.333,5.530,8472.000,76177.333,8.992,31614.333,106931.333,3.382,31068.000,88472.000,2.848,10343,9186,56,114,5063,115681913,1189,66584
OmpSCR_v2.0#c_MolecularDynamic#204M_events_16_threads,38687.333,33417.333,0.864,36.000,31.000,0.861,33522.000,76240.000,2.274,19115.667,54149.333,2.833,76983.000,130727.000,1.698,91898.000,129312.000,1.407,8024,4043,16,34,7194,204285479,3857,61712
OmpSCR_v2.0#c_MolecularDynamic#204M_events_56_threads,37642.333,37415.000,0.994,115.333,102.333,0.887,39813.667,158463.333,3.980,22619.000,137889.333,6.096,86872.667,276051.667,3.178,76004.333,232016.667,3.053,67312,48073,56,114,9393,204371263,16671,933576
OmpSCR_v2.0#c_Pi#150M_events_16_threads,14809.667,15056.000,1.017,11.333,20.667,1.824,18694.667,43331.000,2.318,10558.000,32192.000,3.049,28584.667,71745.000,2.510,29406.667,65459.000,2.226,914,674,16,34,976,150038334,291,4656
OmpSCR_v2.0#c_Pi#150M_events_56_threads,19103.667,16883.000,0.884,49.000,53.333,1.088,22625.000,91894.667,4.062,13383.000,74626.333,5.576,42968.667,145621.667,3.389,47526.000,123874.333,2.606,6189,5102,56,114,3015,150044524,1133,63448
OmpSCR_v2.0#c_QuickSort#134M_events_16_threads,17399.667,18863.667,1.084,564.000,1494.333,2.650,24110.333,41247.667,1.711,15016.000,32913.667,2.192,40112.667,71082.333,1.772,41462.667,84391.667,2.035,10687627,3567858,16,35,101610,134277205,7120069,113921104
OmpSCR_v2.0#c_QuickSort#134M_events_56_threads,18129.333,22028.667,1.215,618.333,3147.667,5.091,22509.333,84499.000,3.754,14179.000,77644.333,5.476,46085.333,160949.667,3.492,54637.000,142057.000,2.600,10776752,3653228,56,115,103609,134300165,7124429,398968024
OmpSCR_v2.0#c_fft#2.1B_events_16_threads,211580.333,214941.667,1.016,23.667,15.333,0.648,308248.000,473992.000,1.538,183077.333,362598.667,1.981,418883.333,824870.000,1.969,523407.000,792997.000,1.515,1445,1166,16,34,1956521,1282704818,339,5424
OmpSCR_v2.0#c_fft#2.1B_events_56_threads,419536.000,477824.000,1.139,5641.333,28899.000,5.123,#DIV/0!,1579048.333,#DIV/0!,524868.333,1201507.333,2.289,#DIV/0!,#DIV/0!,#DIV/0!,#DIV/0!,#DIV/0!,#DIV/0!,100683073,33572606,57,115,29364343,2122364940,67110581,3825303117
OmpSCR_v2.0#c_fft#496M_events_16_threads,136449.667,94983.667,0.696,2382.333,3271.000,1.373,150416.333,222454.333,1.479,88126.667,157764.667,1.790,219127.333,437051.667,1.995,253705.667,361948.667,1.427,25168312,8390677,17,35,7342013,496015630,16777679,285220543
OmpSCR_v2.0#c_fft#496M_events_56_threads,94443.667,112525.667,1.191,1420.000,7875.667,5.546,128932.000,355624.667,2.758,100664.333,286550.000,2.847,399277.333,652066.333,1.633,247507.667,510938.667,2.064,25185571,8406748,57,115,7344172,496023570,16778939,956399523
OmpSCR_v2.0#c_fft6#146M_events_16_threads,46984.000,39983.000,0.851,29.667,20.333,0.685,58130.333,79073.667,1.360,35459.333,53205.333,1.500,81364.667,131985.667,1.622,92513.333,151121.333,1.634,2899,1722,16,49,4261775,146033296,1269,20304
OmpSCR_v2.0#c_fft6#146M_events_56_threads,47340.000,45645.333,0.964,46.000,49.000,1.065,81214.000,115744.667,1.425,44141.000,91222.000,2.067,99970.667,230932.000,2.310,146799.000,229316.000,1.562,14541,12753,56,132,5312537,146039424,2041,114296
OmpSCR_v2.0#c_testPath#30M_events_16_threads,6693.333,5762.000,0.861,328.333,739.333,2.252,11049.333,11096.000,1.004,6477.667,8458.667,1.306,15231.000,20291.000,1.332,18644.000,26917.333,1.444,5955990,4677564,16,35,2777035,30209092,1262535,20200560
OmpSCR_v2.0#c_testPath#37M_events_56_threads,7686.000,8336.667,1.085,1244.000,1855.333,1.491,11275.667,28582.333,2.535,10818.333,26887.333,2.485,36648.000,43011.333,1.174,22856.333,52198.000,2.284,29556563,26940689,56,115,2839139,37470586,2607565,146023640
c_LoopsWithDependencies#c_loopA.badSolution#113M_events_16_threads,17769.333,17242.000,0.970,35.000,43.000,1.229,26025.667,44750.667,1.719,16396.667,35045.000,2.137,68081.333,83898.000,1.232,55128.000,84792.667,1.538,15932,7289,16,34,160958,112578742,8475,135600
c_LoopsWithDependencies#c_loopA.badSolution#394M_events_56_threads,80811.667,70801.333,0.876,112.333,102.333,0.911,147680.333,330871.667,2.240,101750.667,284758.333,2.799,362923.000,641299.667,1.767,277329.667,437431.000,1.577,122268,77555,56,114,562957,393965916,41735,2337160
c_LoopsWithDependencies#c_loopA.solution1#193M_events_16_threads,57260.667,56731.333,0.991,74.667,77.333,1.036,71760.000,99149.000,1.382,47844.667,76714.333,1.603,176119.333,184505.667,1.048,137545.667,152608.000,1.110,29637,13066,16,34,320959,192639477,16275,260400
c_LoopsWithDependencies#c_loopA.solution1#674M_events_56_threads,200751.333,222857.667,1.110,133.000,133.333,1.003,379894.667,790604.333,2.081,286336.333,649392.000,2.268,1182960.000,1508585.000,1.275,744860.000,1206720.333,1.620,302150,202677,56,114,1122958,674229183,90635,5075560
c_LoopsWithDependencies#c_loopA.solution2#337M_events_56_threads,71498.000,64358.667,0.900,114.667,103.667,0.904,121905.000,279879.333,2.296,107343.000,259140.667,2.414,369888.667,542179.333,1.466,214331.000,412479.667,1.924,99720,71798,56,114,562678,337243734,24009,1344504
c_LoopsWithDependencies#c_loopA.solution2#96M_events_16_threads,15377.000,15391.333,1.001,21.000,21.667,1.032,21575.667,38064.000,1.764,14943.667,29493.667,1.974,55961.000,74070.000,1.324,46423.333,61728.000,1.330,3730,2290,16,34,160879,96367862,1329,21264
c_LoopsWithDependencies#c_loopA.solution3#337M_events_56_threads,63086.000,70117.667,1.111,91.333,88.333,0.967,127593.667,280043.667,2.195,92958.667,237269.000,2.552,382219.667,533511.333,1.396,205466.667,447244.667,2.177,142540,94277,56,114,562678,337283963,44543,2494408
c_LoopsWithDependencies#c_loopA.solution3#96M_events_16_threads,16439.000,15365.667,0.935,35.333,40.333,1.142,23952.333,36331.000,1.517,17229.333,30521.000,1.771,70618.667,74251.333,1.051,56408.000,53950.667,0.956,16352,7576,16,34,160879,96382509,8589,137424
c_LoopsWithDependencies#c_loopB.badSolution1#113M_events_16_threads,19115.333,19042.333,0.996,38.000,40.333,1.061,27832.000,43767.333,1.573,17588.667,34299.000,1.950,70077.000,78197.667,1.116,58076.333,72683.000,1.252,13323,5589,16,34,160958,112576912,7691,123056
c_LoopsWithDependencies#c_loopB.badSolution1#394M_events_56_threads,78962.667,78906.000,0.999,106.000,120.333,1.135,143634.667,331486.333,2.308,111998.333,316414.667,2.825,449483.333,657485.333,1.463,285496.333,530812.667,1.859,149953,100447,56,114,562956,393974726,45513,2548728
cpp_sortOpenMP#cpp_qsomp1#107M_events_16_threads,15034.000,16398.667,1.091,189.333,190.333,1.005,17306.000,36769.333,2.125,11080.000,30469.000,2.750,40131.667,69099.667,1.722,33322.000,60637.000,1.820,2168799,1484841,16,35,101156,106974081,445185,7122960
cpp_sortOpenMP#cpp_qsomp1#107M_events_56_threads,19507.667,18087.333,0.927,287.000,304.667,1.062,21549.333,79408.667,3.685,13715.333,70826.000,5.164,49916.333,166932.333,3.344,50111.000,125835.000,2.511,3799079,3065176,56,115,103494,106833129,390865,21888440
cpp_sortOpenMP#cpp_qsomp2#107M_events_56_threads,18441.000,19134.000,1.038,271.000,364.000,1.343,21703.667,87440.333,4.029,13540.333,71935.333,5.313,44877.667,166818.667,3.717,40835.333,128363.333,3.143,3931109,3057260,56,115,104701,107110091,437635,24507560
cpp_sortOpenMP#cpp_qsomp2#108M_events_16_threads,17025.333,14798.000,0.869,209.000,170.667,0.817,18096.333,38864.000,2.148,10609.000,30264.000,2.853,41380.000,70688.333,1.708,35297.667,55359.000,1.568,2692455,1924477,16,35,101516,107519884,576663,9226608
cpp_sortOpenMP#cpp_qsomp3#115M_events_56_threads,20694.667,20823.000,1.006,956.333,2008.667,2.100,28702.333,74771.000,2.605,20066.000,68312.667,3.404,85434.333,149009.333,1.744,63172.333,112608.667,1.783,34349182,30787781,56,115,10002985,115431006,3028815,169613640
cpp_sortOpenMP#cpp_qsomp3#142M_events_16_threads,21476.333,21619.000,1.007,1864.000,2182.000,1.171,33647.333,47513.333,1.412,18818.667,36478.667,1.938,81211.333,100521.000,1.238,61554.000,79355.000,1.289,57867541,43223462,16,35,10000985,141708088,11788909,188622544
cpp_sortOpenMP#cpp_qsomp4#114M_events_56_threads,18487.000,18633.667,1.008,1016.000,1878.667,1.849,25958.667,83735.000,3.226,13694.333,75237.333,5.494,49147.000,161223.667,3.280,42730.000,127087.667,2.974,31384219,22969886,56,115,104707,114161823,3727363,208732328
cpp_sortOpenMP#cpp_qsomp4#164M_events_16_threads,21958.667,27702.000,1.262,1997.333,3558.333,1.782,27746.333,54495.667,1.964,16178.000,45760.667,2.829,60491.667,105404.667,1.742,61661.667,85977.667,1.394,56392448,32202905,16,35,101508,163962291,14274873,228397968
cpp_sortOpenMP#cpp_qsomp6#107M_events_56_threads,20005.333,17894.333,0.894,218.333,230.000,1.053,21567.333,79252.000,3.675,15698.667,68121.333,4.339,49829.667,160272.333,3.216,52230.000,122959.667,2.354,2416798,1846923,56,115,104834,106680959,276751,15498056
cpp_sortOpenMP#cpp_qsomp7#296M_events_56_threads,66707.667,61716.333,0.925,40.333,47.333,1.174,62365.333,259694.667,4.164,30006.333,231977.333,7.731,368315.000,426722.333,1.159,#DIV/0!,330365.667,#DIV/0!,13546,12607,56,114,82884,295504028,1171,65576
cpp_sortOpenMP#cpp_qsomp7#89M_events_16_threads,13320.667,12816.667,0.962,9.333,9.000,0.964,17236.667,34269.000,1.988,8301.333,24933.000,3.003,40449.667,53313.333,1.318,25722.667,44339.667,1.724,1562,1302,16,34,31568,88906012,339,5424
zero-reversal-logs#final-logs#account,7.667,4.667,0.609,2.667,0.667,0.250,11.333,9.000,0.794,8.667,4.333,0.500,18.667,22.333,1.196,19.333,25.000,1.293,29,21,5,3,41,134,17,85
zero-reversal-logs#final-logs#airlinetickets,5.667,4.667,0.824,1.667,0.000,0.000,13.333,11.333,0.850,8.000,6.000,0.750,17.000,20.667,1.216,21.333,21.333,1.000,25,25,5,0,44,140,13,65
zero-reversal-logs#final-logs#array,5.333,1.667,0.313,3.667,0.333,0.091,9.000,3.667,0.407,4.333,2.333,0.538,15.000,16.000,1.067,16.333,19.333,1.184,20,16,4,2,30,51,11,44
zero-reversal-logs#final-logs#batik,41154.667,37004.333,0.899,96.333,85.667,0.889,55339.333,61295.000,1.108,32059.000,44209.333,1.379,93988.000,103708.667,1.103,86869.667,109398.667,1.259,157393,54389,7,1916,4903483,157914164,104927,734489
zero-reversal-logs#final-logs#boundedbuffer,12.333,4.000,0.324,1.667,0.333,0.200,18.333,13.000,0.709,7.667,10.000,1.304,24.000,18.000,0.750,30.333,29.333,0.967,114,48,3,2,63,332,74,222
zero-reversal-logs#final-logs#bubblesort,30.667,23.333,0.761,7.333,2.667,0.364,44.667,47.333,1.060,29.667,39.667,1.337,88.333,92.667,1.049,73.667,79.667,1.081,494,254,13,2,167,4641,270,3510
zero-reversal-logs#final-logs#bufwriter,82.333,72.333,0.879,23.333,13.667,0.586,71.333,104.333,1.463,83.333,71.667,0.860,106.000,117.000,1.104,117.000,129.000,1.103,5027,2102,7,1,471,22250,2760,19320
zero-reversal-logs#final-logs#clean,23.333,21.333,0.914,13.667,10.000,0.732,31.000,38.000,1.226,19.333,31.667,1.638,56.333,54.000,0.959,57.333,59.000,1.029,1677,922,10,2,26,1299,489,4890
zero-reversal-logs#final-logs#critical,3.333,2.333,0.700,1.667,0.667,0.400,8.667,3.667,0.423,4.000,1.667,0.417,14.000,15.667,1.119,15.000,18.000,1.200,14,12,5,0,30,59,8,40
zero-reversal-logs#final-logs#cryptorsa,9659.333,8675.667,0.898,127.000,138.000,1.087,10474.333,20611.333,1.968,6472.667,18287.000,2.825,21139.667,33870.333,1.602,25914.000,36000.333,1.389,836271,422309,9,8044,1685119,58458889,343037,3087333
zero-reversal-logs#final-logs#derby,704.000,635.333,0.902,147.667,86.333,0.585,946.333,791.333,0.836,593.667,569.667,0.960,1367.000,1182.000,0.865,2123.667,1587.667,0.748,91074,35457,5,1112,185571,1378161,56382,281910
zero-reversal-logs#final-logs#ftpserver,84.667,109.667,1.295,33.333,38.667,1.160,144.333,178.000,1.233,122.000,157.333,1.290,198.667,281.000,1.414,195.333,270.667,1.386,23763,12051,12,301,5461,49560,11013,132156
zero-reversal-logs#final-logs#jigsaw,885.000,1039.667,1.175,45.667,52.333,1.146,985.333,1406.000,1.427,678.667,1149.000,1.693,1833.000,2477.333,1.352,2115.333,2635.667,1.246,17542,6898,12,275,103523,3086982,10882,130584
zero-reversal-logs#final-logs#lang,34.000,48.333,1.422,0.667,4.667,7.000,55.000,50.667,0.921,38.333,33.667,0.878,88.333,83.333,0.943,119.667,101.667,0.850,26,21,8,0,1516,6257,14,112
zero-reversal-logs#final-logs#linkedlist,303.333,303.333,1.000,87.000,66.333,0.762,405.667,626.000,1.543,210.000,433.333,2.063,982.667,980.333,0.998,899.333,1114.667,1.239,19502,14867,13,1002,3057,1002287,4026,52338
zero-reversal-logs#final-logs#lufact,40341.000,35141.000,0.871,3.667,1.000,0.273,47181.333,51863.667,1.099,34879.667,38523.333,1.104,107048.333,85088.333,0.795,92967.667,104501.000,1.124,34,20,5,1,252068,134079047,19,95
zero-reversal-logs#final-logs#luindex,68965.333,78603.333,1.140,150.333,189.667,1.262,75048.000,113902.000,1.518,50341.000,68505.000,1.361,#DIV/0!,189003.000,#DIV/0!,#DIV/0!,198660.000,#DIV/0!,622139,207476,3,65,2499775,397752134,414731,1244193
zero-reversal-logs#final-logs#lusearch,45337.333,38203.000,0.843,193.667,184.000,0.950,42573.000,78597.333,1.846,28669.667,49748.667,1.735,91760.000,131858.667,1.437,84134.667,114323.333,1.359,501241,167614,8,118,5245763,217485935,333707,2669656
zero-reversal-logs#final-logs#mergesort,41.333,19.333,0.468,6.333,0.000,0.000,41.333,36.000,0.871,32.333,23.333,0.722,96.667,65.000,0.672,86.667,73.333,0.846,205,94,6,3,621,3032,120,720
zero-reversal-logs#final-logs#moldyn,170.000,147.667,0.869,0.667,0.333,0.500,270.000,300.000,1.111,120.667,230.667,1.912,391.000,428.333,1.095,438.667,476.333,1.086,105,44,4,2,1197,200295,68,272
zero-reversal-logs#final-logs#pingpong,6.333,6.333,1.000,1.333,0.667,0.500,14.333,11.333,0.791,10.000,6.000,0.600,18.000,24.000,1.333,18.667,31.000,1.661,41,41,7,0,51,151,20,140
zero-reversal-logs#final-logs#producerconsumer,17.667,16.667,0.943,1.000,1.667,1.667,19.667,31.667,1.610,16.333,25.000,1.531,48.000,39.667,0.826,37.333,56.667,1.518,288,170,9,3,67,658,106,954
zero-reversal-logs#final-logs#raytracer,42.000,41.667,0.992,0.667,1.000,1.500,75.333,79.667,1.058,60.000,46.000,0.767,128.000,109.667,0.857,141.000,156.667,1.111,193,80,4,8,3879,15771,126,504
zero-reversal-logs#final-logs#readerswriters,46.333,60.333,1.302,23.333,18.333,0.786,56.000,62.000,1.107,40.333,43.667,1.083,77.000,67.000,0.870,86.333,117.333,1.359,10092,5405,6,1,18,11267,3464,20784
zero-reversal-logs#final-logs#sor,246197.667,198819.667,0.808,274.333,197.333,0.719,206241.000,238103.000,1.154,177395.667,178367.000,1.005,491754.000,490390.667,0.997,558068.333,536492.333,0.961,3607213,1697366,5,2,1001053,606921392,1267113,6335565
zero-reversal-logs#final-logs#sunflow,2480.333,2517.667,1.015,43.333,41.000,0.946,3591.000,5121.000,1.426,2963.000,4324.667,1.460,6457.667,8839.333,1.369,9913.000,9672.333,0.976,4764,3001,17,9,1263483,11657057,1202,20434
zero-reversal-logs#final-logs#tsp,45895.333,39286.667,0.856,16.667,14.333,0.860,44727.333,86121.000,1.925,25557.333,60832.000,2.380,95697.667,151627.000,1.584,96748.667,144038.667,1.489,770,516,10,2,181126,307307992,190,1900
zero-reversal-logs#final-logs#twostage,8.667,5.333,0.615,5.667,2.667,0.471,14.333,12.333,0.860,11.333,7.000,0.618,21.333,21.333,1.000,18.000,21.667,1.204,212,170,13,2,21,193,54,702
zero-reversal-logs#final-logs#wronglock,7.333,6.000,0.818,4.000,2.000,0.500,15.000,13.333,0.889,9.000,7.333,0.815,25.667,25.333,0.987,19.333,29.667,1.534,236,196,23,2,26,246,64,1472
zero-reversal-logs#final-logs#xalan,23864.000,23367.333,0.979,415.333,431.667,1.039,33151.333,49818.000,1.503,19523.333,32188.333,1.649,56127.333,79793.000,1.422,59745.333,74930.000,1.254,3624118,1415784,7,2491,4398428,122539064,2085927,14601489
biojava,37383.333,34144.667,0.913,124.000,127.000,1.024,38699.667,58194.000,1.504,23711.667,42960.667,1.812,61364.667,104672.667,1.706,64512.333,96135.000,1.490,23682,8024,4,78,121018,221003143,15753,63012
cassandra,41365.000,67167.000,1.624,2983.667,28518.000,9.558,71361.667,465026.333,6.516,55989.667,459494.667,8.207,899929.000,910463.000,1.012,155820.667,680210.000,4.365,68239683,30545639,173,60502,9914280,259055104,25596639,4428218547
graphchi,51038.000,55547.333,1.088,29.333,24.667,0.841,95004.333,96744.333,1.018,64265.000,81975.333,1.276,312720.000,207163.333,0.662,168898.667,198976.333,1.178,5761,3979,20,60,24881154,215776797,1395,27900
hsqldb,3620.333,4148.000,1.146,225.000,299.000,1.329,4325.000,11804.000,2.729,3988.333,10950.333,2.746,11304.333,21573.667,1.908,9009.000,16761.333,1.861,656368,233715,44,401,945043,18843998,418684,18422096
tradebeans,7505.000,6937.667,0.924,212.000,544.333,2.568,15447.000,82638.000,5.350,15295.667,85989.333,5.622,34724.000,125395.333,3.611,33220.667,101184.000,3.046,830719,574897,222,6105,2834878,39080698,244979,54385338
tradesoap,7198.667,7172.333,0.996,196.000,539.000,2.750,16760.333,93501.333,5.579,14676.333,86006.667,5.860,29850.667,145737.667,4.882,32898.000,106203.667,3.228,791059,535405,221,6105,2835263,39071712,244937,54131077
zxing,189993.333,190644.333,1.003,363.333,218.333,0.601,331119.667,406264.000,1.227,151176.333,292367.333,1.934,#DIV/0!,#DIV/0!,#DIV/0!,#DIV/0!,#DIV/0!,#DIV/0!,436848,166061,15,1513,37815589,546370811,269688,4045320
